Efficient and Noise Resilient Measurements for Quantum Chemistry on Near-Term Quantum Computers

Variational algorithms are a promising paradigm for utilizing near-term quantum devices for modeling electronic states of molecular systems. However, previous bounds on the measurement time required have suggested that the application of these techniques to larger molecules might be infeasible. We present a measurement strategy based on a low rank factorization of the two-electron integral tensor. Our approach provides a cubic reduction in term groupings over prior state-of-the-art and enables measurement times three orders of magnitude smaller than those suggested by commonly referenced bounds for the largest systems we consider. Although our technique requires execution of a linear-depth circuit prior to measurement, this is compensated for by eliminating challenges associated with sampling non-local Jordan-Wigner transformed operators in the presence of measurement error, while enabling a powerful form of error mitigation based on efficient postselection. We numerically characterize these benefits with noisy quantum circuit simulations for ground state energies of strongly correlated electronic systems.

==> variance_data.csv <==
"","System","# Electrons","# Qubits / Spin-Orbitals","Basis Set","Bond Length","HF Energy","FCI Energy","L1 Variance Bound","HF Variance, No Grouping","HF Variance, Pauli Word Grouping","HF Variance, Pauli Word Grouping with Fermionic RDM Constraints","HF Variance, Basis Rotation Grouping","FCI Variance, No Grouping","FCI Variance, Pauli Word Grouping","FCI Variance, Pauli Word Grouping with Fermionic RDM Constraints","FCI Variance, Pauli Word Grouping with Qubit RDM Constraints","FCI Variance, Basis Rotation Grouping","FCI Variance, CISD Measurement Ratios, No Grouping","FCI Variance, CISD Measurement Ratios, Pauli Word Grouping","FCI Variance, CISD Measurement Ratios, Pauli Word Grouping with Fermionic RDM Constraints","FCI Variance, CISD Measurement Ratios, Pauli Word Grouping with Qubit RDM Constraints","FCI Variance, CISD Measurement Ratios, Basis Rotation Grouping"
0,"Hydrogen Chain, 2 Atoms",2,4,"sto-3g",0.6,-1.10113,-1.11629,4.495,0.0302,0.0302,0.0302,0.0302,0.1171,0.1171,0.0293,0.0293,0.1172,0.1171,0.1171,0.0293,0.0293,0.1172
1,"Hydrogen Chain, 2 Atoms",2,4,"sto-3g",0.7,-1.11735,-1.13619,3.7948,0.032,0.032,0.032,0.032,0.1226,0.1226,0.0307,0.0307,0.1227,0.1226,0.1226,0.0307,0.0307,0.1227
2,"Hydrogen Chain, 2 Atoms",2,4,"sto-3g",0.8,-1.11085,-1.13415,3.2515,0.0341,0.0341,0.0341,0.0341,0.1279,0.1279,0.032,0.032,0.1281,0.1279,0.1279,0.032,0.032,0.1281
3,"Hydrogen Chain, 2 Atoms",2,4,"sto-3g",0.9,-1.09191,-1.12056,2.8239,0.0363,0.0363,0.0363,0.0363,0.1327,0.1327,0.0332,0.0332,0.1329,0.1327,0.1327,0.0332,0.0332,0.1329
4,"Hydrogen Chain, 2 Atoms",2,4,"sto-3g",1.0,-1.06611,-1.10115,2.4807,0.0387,0.0387,0.0387,0.0387,0.1364,0.1364,0.0341,0.0341,0.1366,0.1364,0.1364,0.0341,0.0341,0.1366
5,"Hydrogen Chain, 2 Atoms",2,4,"sto-3g",1.1,-1.03654,-1.07919,2.2005,0.0413,0.0413,0.0413,0.0413,0.1385,0.1385,0.0346,0.0346,0.1387,0.1385,0.1385,0.0346,0.0346,0.1387
6,"Hydrogen Chain, 2 Atoms",2,4,"sto-3g",1.2,-1.00511,-1.05674,1.9689,0.044,0.044,0.044,0.044,0.1381,0.1381,0.0345,0.0345,0.1384,0.1381,0.1381,0.0345,0.0345,0.1384
7,"Hydrogen Chain, 2 Atoms",2,4,"sto-3g",1.3,-0.97311,-1.03519,1.7763,0.0468,0.0468,0.0468,0.0468,0.1347,0.1347,0.0337,0.0337,0.1349,0.1347,0.1347,0.0337,0.0337,0.1349
8,"Hydrogen Chain, 2 Atoms",2,8,"6-31g",0.6,-1.11003,-1.13195,134.9449,10.5314,2.2247,2.095,1.8392,18.949,2.935,2.4243,2.3837,1.754,18.949,2.935,2.4243,2.3837,1.754
9,"Hydrogen Chain, 2 Atoms",2,8,"6-31g",0.7,-1.12612,-1.15016,132.107,11.0505,2.2919,2.4112,1.7438,20.4079,3.0002,2.7018,2.5029,1.6402,20.4079,3.0002,2.7018,2.5029,1.6402
10,"Hydrogen Chain, 2 Atoms",2,8,"6-31g",0.8,-1.12371,-1.15003,130.1922,11.6005,2.3487,2.5448,1.6278,21.998,3.0519,2.7845,2.6788,1.5083,21.998,3.0519,2.7845,2.6788,1.5083
11,"Hydrogen Chain, 2 Atoms",2,8,"6-31g",0.9,-1.11169,-1.1406,128.4384,11.996,2.3951,2.7032,1.534,23.4893,3.0912,2.8735,2.7274,1.4077,23.4893,3.0912,2.8735,2.7274,1.4077
12,"Hydrogen Chain, 2 Atoms",2,8,"6-31g",1.0,-1.09481,-1.12678,127.4116,12.4458,2.4318,3.1216,1.4476,25.1912,3.1201,3.2432,2.9125,1.3065,25.1912,3.1201,3.2432,2.9125,1.3065
13,"Hydrogen Chain, 2 Atoms",2,8,"6-31g",1.1,-1.07569,-1.11127,126.627,12.8419,2.4599,3.4275,1.3682,26.9687,3.1404,3.5699,3.2229,1.2078,26.9687,3.1404,3.5699,3.2229,1.2078
14,"Hydrogen Chain, 2 Atoms",2,8,"6-31g",1.2,-1.05576,-1.0956,125.7354,13.1119,2.4804,3.7286,1.2985,28.7192,3.1539,3.821,3.4312,1.1185,28.7192,3.1539,3.821,3.4312,1.1185
15,"Hydrogen Chain, 2 Atoms",2,8,"6-31g",1.3,-1.03583,-1.08061,124.7042,13.282,2.4953,3.5931,1.2404,30.4631,3.1624,3.7055,3.6983,1.0394,30.4631,3.1624,3.7055,3.6983,1.0394
16,"Hydrogen Chain, 2 Atoms",2,20,"cc-pvdz",0.6,-1.10689,-1.13917,10790.2289,616.4009,120.141,111.3691,3.0932,995.7104,126.4372,115.1078,111.0478,3.1572,995.7104,126.4372,115.1078,111.0478,3.1572
17,"Hydrogen Chain, 2 Atoms",2,20,"cc-pvdz",0.7,-1.12692,-1.1609,10407.7818,648.8256,126.2136,113.7489,3.0401,1054.2863,132.4416,117.4077,119.5418,3.0505,1054.2863,132.4416,117.4077,119.5418,3.0505
18,"Hydrogen Chain, 2 Atoms",2,20,"cc-pvdz",0.8,-1.127,-1.16275,10079.4925,671.0669,130.6203,121.8922,2.9559,1101.5433,136.7969,125.2766,124.8513,2.9163,1101.5433,136.7969,125.2766,124.8513,2.9163
19,"Hydrogen Chain, 2 Atoms",2,20,"cc-pvdz",0.9,-1.11639,-1.15408,9789.5313,682.4558,134.566,126.3739,2.8706,1137.3122,140.6143,129.4343,129.6079,2.7764,1137.3122,140.6143,129.4343,129.6079,2.7764
20,"Hydrogen Chain, 2 Atoms",2,20,"cc-pvdz",1.0,-1.10015,-1.14007,9510.3552,684.3406,137.6797,131.5564,2.7822,1163.6233,143.57,134.2132,133.2724,2.6407,1163.6233,143.57,134.2132,133.2724,2.6407
21,"Hydrogen Chain, 2 Atoms",2,20,"cc-pvdz",1.1,-1.08117,-1.12374,9921.9454,875.6163,208.0951,204.3775,2.6837,1439.1696,214.4549,207.3348,202.4573,2.4975,1439.1696,214.4549,207.3348,202.4573,2.4975
22,"Hydrogen Chain, 2 Atoms",2,20,"cc-pvdz",1.2,-1.06111,-1.10685,9494.0959,823.3258,201.2532,191.9097,2.5855,1404.522,206.9823,194.2097,190.6091,2.3572,1404.522,206.9823,194.2097,190.6091,2.3572
23,"Hydrogen Chain, 2 Atoms",2,20,"cc-pvdz",1.3,-1.04094,-1.09049,8701.1612,663.2145,148.9257,135.1681,2.4936,1226.101,153.9243,137.1548,141.6372,2.2246,1226.101,153.9243,137.1548,141.6372,2.2246
24,"Hydrogen Chain, 4 Atoms",4,8,"sto-3g",0.6,-1.92956,-1.96019,105.118,10.3619,2.0353,3.055,3.4598,18.2769,2.8662,3.6907,3.7241,3.0434,18.277,2.8662,3.6908,3.7241,3.0434
25,"Hydrogen Chain, 4 Atoms",4,8,"sto-3g",0.7,-2.0692,-2.107,83.089,9.4616,1.9402,3.3603,2.8841,17.7432,2.7568,3.9294,3.5804,2.4606,17.7435,2.7569,3.9295,3.5805,2.4607
26,"Hydrogen Chain, 4 Atoms",4,8,"sto-3g",0.8,-2.12139,-2.16756,68.7942,8.94,1.8999,3.4138,2.491,17.7375,2.7119,3.9238,3.4904,2.052,17.738,2.7121,3.9239,3.4905,2.052
27,"Hydrogen Chain, 4 Atoms",4,8,"sto-3g",0.9,-2.12426,-2.18032,58.629,8.5334,1.8857,3.3836,2.2093,17.9102,2.7025,3.8404,3.4287,1.7466,17.9114,2.7028,3.8408,3.429,1.7466
28,"Hydrogen Chain, 4 Atoms",4,8,"sto-3g",1.0,-2.09855,-2.16639,51.0492,8.212,1.888,3.3621,2.0014,18.2236,2.7125,3.7842,3.3946,1.5048,18.2262,2.7131,3.7851,3.3955,1.505
29,"Hydrogen Chain, 4 Atoms",4,8,"sto-3g",1.1,-2.05602,-2.13797,45.242,7.9749,1.9015,3.4129,1.8447,18.6688,2.7308,3.7343,3.391,1.3026,18.674,2.7321,3.7363,3.3928,1.303
30,"Hydrogen Chain, 4 Atoms",4,8,"sto-3g",1.2,-2.00387,-2.10261,40.8465,7.8753,1.9229,3.2955,1.7249,19.3029,2.7485,3.7313,3.4202,1.125,19.3126,2.7508,3.7346,3.4235,1.1257
31,"Hydrogen Chain, 4 Atoms",4,8,"sto-3g",1.3,-1.94674,-2.06523,37.3109,7.8065,1.9504,3.3018,1.6323,19.9129,2.7578,3.7712,3.4812,0.9633,19.93,2.7617,3.776,3.4861,0.9646
32,"Hydrogen Chain, 4 Atoms",4,16,"6-31g",0.6,-2.00658,-2.05444,2588.7645,543.0856,105.463,121.7607,8.6847,752.4496,112.8374,127.3814,130.8515,7.4497,752.4844,112.839,127.3825,130.8527,7.4497
33,"Hydrogen Chain, 4 Atoms",4,16,"6-31g",0.7,-2.12154,-2.17306,2454.8476,541.8117,97.0494,125.6688,7.6863,763.1609,104.2526,130.1435,128.1,6.5095,763.2045,104.2545,130.1448,128.1012,6.5095
34,"Hydrogen Chain, 4 Atoms",4,16,"6-31g",0.8,-2.16688,-2.22222,2375.7379,551.088,108.4357,132.435,6.8612,788.6346,115.475,136.4128,135.9431,5.7287,788.6926,115.4777,136.4144,135.9448,5.7287
35,"Hydrogen Chain, 4 Atoms",4,16,"6-31g",0.9,-2.17416,-2.23382,2312.1417,558.7169,107.6508,130.2424,6.2256,815.212,114.478,133.9054,133.5369,5.1067,815.2954,114.4817,133.9076,133.5393,5.1067
36,"Hydrogen Chain, 4 Atoms",4,16,"6-31g",1.0,-2.16024,-2.22512,2236.2949,554.0953,105.9314,129.7691,5.6943,829.7371,112.573,133.6941,123.4772,4.5755,829.8659,112.5784,133.6979,123.481,4.5755
37,"Hydrogen Chain, 4 Atoms",4,16,"6-31g",1.1,-2.13466,-2.20589,2155.2735,542.2722,105.7468,130.4792,5.2731,837.3938,112.2727,133.6144,124.4146,4.1394,837.6022,112.2807,133.6205,124.4209,4.1394
38,"Hydrogen Chain, 4 Atoms",4,16,"6-31g",1.2,-2.10296,-2.18186,2101.6555,541.1143,106.0193,133.329,4.9319,860.1757,112.4172,137.215,133.8746,3.7692,860.5222,112.4292,137.2259,133.8848,3.7692
39,"Hydrogen Chain, 4 Atoms",4,16,"6-31g",1.3,-2.06841,-2.15641,2044.5962,535.7858,105.2215,138.2948,4.6518,879.3285,111.422,142.5303,136.7624,3.4413,879.8947,111.4397,142.5456,136.7767,3.4414
40,"Hydrogen Chain, 6 Atoms",6,12,"sto-3g",0.6,-2.749,-2.79642,632.5157,138.0083,27.1723,43.122,7.6634,193.4924,31.1185,45.5754,45.3627,6.6068,193.4975,31.1193,45.576,45.3633,6.6068
41,"Hydrogen Chain, 6 Atoms",6,12,"sto-3g",0.7,-3.02014,-3.078,496.94,121.1905,25.105,38.7029,6.2713,177.5651,28.9205,40.9413,40.9428,5.2309,177.5767,28.9222,40.9425,40.944,5.231
42,"Hydrogen Chain, 6 Atoms",6,12,"sto-3g",0.8,-3.13461,-3.20441,410.8464,110.0005,23.7401,36.9936,5.3142,168.1545,27.4944,38.934,38.6841,4.2811,168.1793,27.498,38.9363,38.6865,4.2813
43,"Hydrogen Chain, 6 Atoms",6,12,"sto-3g",0.9,-3.16074,-3.24454,353.3018,102.872,22.8048,35.3754,4.6409,163.6539,26.5404,37.2044,36.8202,3.5928,163.7041,26.5476,37.2088,36.8247,3.5932
44,"Hydrogen Chain, 6 Atoms",6,12,"sto-3g",1.0,-3.13553,-3.23607,311.4301,97.6007,22.1521,34.1633,4.1683,161.5081,25.8857,35.9174,35.4141,3.0575,161.6046,25.8992,35.9255,35.4224,3.0584
45,"Hydrogen Chain, 6 Atoms",6,12,"sto-3g",1.1,-3.07997,-3.20068,279.3302,93.3795,21.6993,33.9332,3.8141,160.6959,25.422,35.7082,34.3059,2.6159,160.8709,25.4461,35.7236,34.3207,2.6177
46,"Hydrogen Chain, 6 Atoms",6,12,"sto-3g",1.2,-3.00675,-3.15173,254.2577,90.1358,21.3991,32.193,3.5462,160.9643,25.0753,33.7033,33.4221,2.2327,161.2617,25.116,33.7281,33.4474,2.2362
47,"Hydrogen Chain, 6 Atoms",6,12,"sto-3g",1.3,-2.92406,-3.09783,234.3793,87.6513,21.2212,31.7928,3.3412,161.7349,24.7879,33.4659,32.7252,1.8881,162.2031,24.8521,33.5081,32.7658,1.8943
48,"Hydrogen Chain, 6 Atoms",6,24,"6-31g",0.6,-2.89387,-2.96896,16346.1463,5453.2562,929.775,1391.0675,18.2109,6758.4897,959.3559,1414.5096,1395.7066,15.3205,6759.5032,959.379,1414.5272,1395.7239,15.3206
49,"Hydrogen Chain, 6 Atoms",6,24,"6-31g",0.7,-3.11392,-3.19429,15154.4396,5209.7923,942.9719,1418.0722,15.7144,6543.9068,970.6641,1436.9352,1401.3752,13.0983,6545.2131,970.695,1436.9548,1401.3944,13.0984
50,"Hydrogen Chain, 6 Atoms",6,24,"6-31g",0.8,-3.20987,-3.29582,14675.4212,5277.4745,929.7762,1398.7369,13.8707,6694.386,957.9262,1415.4435,1404.7821,11.4319,6696.2498,957.9686,1415.4672,1404.8049,11.432
51,"Hydrogen Chain, 6 Atoms",6,24,"6-31g",0.9,-3.23762,-3.32976,14229.774,5307.0239,879.5591,1316.9858,12.3319,6810.6103,906.2428,1331.5378,1338.9752,10.0069,6813.3879,906.2997,1331.5667,1339.0039,10.007
52,"Hydrogen Chain, 6 Atoms",6,24,"6-31g",1.0,-3.22713,-3.32655,13626.3727,5196.8485,842.1548,1293.08,11.201,6780.4342,868.3203,1307.2507,1319.1189,8.9186,6784.6665,868.3998,1307.2929,1319.1601,8.9188
53,"Hydrogen Chain, 6 Atoms",6,24,"6-31g",1.1,-3.19525,-3.30353,12974.6621,5020.8854,832.7367,1279.1204,10.3095,6686.9816,858.3872,1293.1986,1272.6299,8.0165,6693.501,858.501,1293.263,1272.6894,8.0168
54,"Hydrogen Chain, 6 Atoms",6,24,"6-31g",1.2,-3.1518,-3.27086,12399.5717,4862.9687,809.0445,1239.6197,9.596,6620.6603,834.4065,1251.9965,1245.797,7.2578,6630.6667,834.5693,1252.0932,1245.9026,7.2583
55,"Hydrogen Chain, 6 Atoms",6,24,"6-31g",1.3,-3.10259,-3.23455,11847.1623,4695.6867,793.6306,1251.9838,9.0195,6546.4788,818.9485,1262.9855,1241.063,6.6033,6561.4874,819.1804,1263.1334,1241.2168,6.6046
56,"Hydrogen Chain, 8 Atoms",8,16,"sto-3g",0.6,-3.56674,-3.63163,2249.8575,721.1001,134.8377,231.9982,13.0595,920.5832,145.1343,239.4171,225.5789,11.0252,920.6482,145.1397,239.4215,225.5831,11.0253
57,"Hydrogen Chain, 8 Atoms",8,16,"sto-3g",0.7,-3.972,-4.05043,1765.6898,622.4454,121.7771,205.5884,10.7397,819.4337,131.5845,212.0325,209.4636,8.7368,819.5724,131.5959,212.0409,209.4719,8.737
58,"Hydrogen Chain, 8 Atoms",8,16,"sto-3g",0.8,-4.14962,-4.24339,1468.0477,556.5438,113.0417,194.0183,8.9629,756.7924,122.5835,199.9816,201.0141,6.9966,757.0722,122.6061,199.9972,201.0299,6.9972
59,"Hydrogen Chain, 8 Atoms",8,16,"sto-3g",0.9,-4.19918,-4.31088,1267.5444,511.7547,107.0131,171.2325,7.8385,718.1097,116.439,176.6872,177.7368,5.8304,718.6415,116.4816,176.7145,177.764,5.8318
60,"Hydrogen Chain, 8 Atoms",8,16,"sto-3g",1.0,-4.17437,-4.30757,1122.2355,478.5113,102.7238,173.5641,7.0257,692.8802,112.1195,178.3806,167.347,4.9268,693.8367,112.1961,178.4298,167.3945,4.9298
61,"Hydrogen Chain, 8 Atoms",8,16,"sto-3g",1.1,-4.10556,-4.26487,1013.3962,453.9311,99.7131,163.3916,6.4342,677.8532,109.0998,168.3255,158.8461,4.1827,679.4814,109.2313,168.4103,158.9269,4.1888
62,"Hydrogen Chain, 8 Atoms",8,16,"sto-3g",1.2,-4.01107,-4.20197,929.7267,435.4904,97.6228,153.4111,5.9842,669.5424,106.9402,157.7865,154.8103,3.5375,672.1444,107.1534,157.9249,154.9485,3.5492
63,"Hydrogen Chain, 8 Atoms",8,16,"sto-3g",1.3,-3.90258,-4.13125,862.8548,420.8266,96.2302,152.2465,5.6402,664.0966,105.3343,156.9151,150.7097,2.96,667.9583,105.6567,157.1459,150.9321,2.9804
64,"Hydrogen Chain, 10 Atoms",10,20,"sto-3g",0.6,-4.38398,-4.46676,5998.5777,2426.8004,452.6621,789.9312,19.2078,2938.4889,473.7117,804.9444,803.4385,16.1663,2938.8897,473.734,804.9606,803.4546,16.1665
65,"Hydrogen Chain, 10 Atoms",10,20,"sto-3g",0.7,-4.92452,-5.02385,4740.3229,2070.7448,404.8641,687.3833,15.2035,2571.4508,424.7428,700.0336,709.6462,12.3039,2572.2752,424.788,700.0633,709.6761,12.3045
66,"Hydrogen Chain, 10 Atoms",10,20,"sto-3g",0.8,-5.16558,-5.28355,3946.2084,1832.808,372.3041,601.4755,12.8791,2333.3592,391.5358,613.1807,627.0606,9.994,2334.932,391.6221,613.2338,627.1161,9.9955
67,"Hydrogen Chain, 10 Atoms",10,20,"sto-3g",0.9,-5.23857,-5.37829,3419.3895,1669.649,347.1947,582.7941,11.2334,2180.942,366.2096,593.4099,590.782,8.2984,2183.7835,366.3615,593.5052,590.8788,8.302
68,"Hydrogen Chain, 10 Atoms",10,20,"sto-3g",1.0,-5.21407,-5.37996,3040.6611,1551.0867,333.0524,546.6904,10.088,2078.6671,351.8945,557.447,554.8237,7.005,2083.5208,352.1689,557.6158,554.995,7.0126
69,"Hydrogen Chain, 10 Atoms",10,20,"sto-3g",1.1,-5.1319,-5.32972,2757.6501,1463.3632,321.2133,505.3169,9.2436,2011.3528,340.017,515.7139,526.2184,5.937,2019.2044,340.4752,515.9976,526.4835,5.9521
70,"Hydrogen Chain, 10 Atoms",10,20,"sto-3g",1.2,-5.01599,-5.25271,2538.6135,1395.5233,312.6551,496.0568,8.6105,1965.1538,331.3178,504.4415,500.0533,5.0066,1977.0976,332.0419,504.8883,500.5078,5.0346
71,"Hydrogen Chain, 10 Atoms",10,20,"sto-3g",1.3,-4.88159,-5.16503,2367.1022,1344.2304,306.5931,483.2666,8.1333,1934.1573,324.855,492.3753,489.9041,4.1688,1951.1248,325.9249,493.0253,490.5629,4.2161
72,"Nitrogen Dimer",10,16,"sto-3g",0.9,-107.18719,-107.29271,1343.9709,89.8769,34.5878,37.4579,3.1473,250.825,39.4002,40.9555,41.5203,3.2335,251.2538,39.4171,40.9678,41.5327,3.2349
73,"Nitrogen Dimer",10,16,"sto-3g",1.0,-107.41953,-107.54897,1288.1081,94.3526,34.0334,42.635,3.948,283.9655,38.6066,45.8121,46.3941,3.7415,284.6662,38.6365,45.8325,46.4149,3.7437
74,"Nitrogen Dimer",10,16,"sto-3g",1.1,-107.4965,-107.65383,1285.6021,104.0062,43.0025,53.6611,4.5859,333.0748,47.8942,56.8112,56.075,4.0842,334.2804,47.9513,56.8589,56.1219,4.0886
75,"Nitrogen Dimer",10,16,"sto-3g",1.2,-107.48778,-107.67708,1247.024,103.5217,32.7666,43.8889,5.1037,368.9719,36.5059,46.9689,49.3868,4.2906,370.9364,36.5854,47.0178,49.4372,4.3004
76,"Nitrogen Dimer",10,16,"sto-3g",1.3,-107.43387,-107.65915,1226.3409,107.7271,34.0136,46.6638,5.507,419.1141,37.4751,49.8358,50.9928,4.3697,422.2562,37.5959,49.9148,51.0726,4.3915
77,"Nitrogen Dimer",10,16,"sto-3g",1.4,-107.35782,-107.62299,1209.7962,112.5864,45.1135,53.9976,5.8006,477.5435,48.9436,57.6741,54.9722,4.3291,482.2606,49.1437,57.8072,55.0974,4.373
78,"Nitrogen Dimer",10,16,"sto-3g",1.5,-107.27245,-107.58148,1179.1723,112.5372,47.2414,54.7775,5.9757,533.3132,50.1428,58.7059,58.0599,4.1721,539.7764,50.4229,58.9065,58.2598,4.248
79,"Nitrogen Dimer",10,16,"sto-3g",1.6,-107.18485,-107.54196,1177.019,120.9818,47.9217,58.4543,6.0471,614.2518,50.4394,62.8014,61.9637,3.9159,623.1583,50.8141,63.1021,62.2632,4.0293
80,"Nitrogen Dimer",14,20,"sto-3g",0.9,-107.18719,-107.29308,13704.9496,584.4446,183.616,241.8563,8.8058,1261.4466,194.2385,314.6921,314.5918,8.5198,1263.1971,194.2757,314.8573,314.7564,8.5207
81,"Nitrogen Dimer",14,20,"sto-3g",1.0,-107.41953,-107.5493,13425.5137,605.2704,188.6067,231.3501,11.2719,1400.5116,199.0223,281.2375,290.8013,10.4888,1403.5786,199.0898,281.5636,291.1333,10.4904
82,"Nitrogen Dimer",14,20,"sto-3g",1.1,-107.4965,-107.65412,13238.4373,638.4715,232.7249,278.2051,12.5698,1575.2685,243.7432,334.8343,331.3268,11.3417,1580.6713,243.8679,335.3667,331.8574,11.3459
83,"Nitrogen Dimer",14,20,"sto-3g",1.2,-107.48778,-107.67734,12896.6765,631.3396,183.3522,245.3426,13.1025,1704.1528,191.632,301.6466,305.1309,11.4466,1713.1572,191.8073,302.3349,305.8238,11.458
84,"Nitrogen Dimer",14,20,"sto-3g",1.3,-107.43387,-107.65937,12656.3529,639.0185,186.6453,253.7883,13.1478,1876.5793,193.9701,312.9623,308.3828,11.0722,1891.0177,194.2332,313.885,309.2943,11.1
85,"Nitrogen Dimer",14,20,"sto-3g",1.4,-107.35782,-107.62317,12451.2823,647.6054,215.9276,294.2749,12.8728,2075.2902,223.3126,359.1308,349.9335,10.3878,2096.9001,223.7213,360.369,351.1584,10.4457
86,"Nitrogen Dimer",14,20,"sto-3g",1.5,-107.27245,-107.58164,12196.6044,639.8532,217.3304,292.52,12.3859,2272.2153,222.2951,356.3913,362.335,9.5091,2301.994,222.8397,357.8908,363.8565,9.6116
87,"Nitrogen Dimer",14,20,"sto-3g",1.6,-107.18485,-107.54209,12084.2925,659.7019,222.9642,304.8056,11.768,2546.9546,226.7402,368.8958,371.7702,8.5192,2587.7197,227.5065,370.7202,373.6276,8.6741
88,"Water Molecule",8,12,"sto-3g",0.8,-74.85023,-74.8829,771.5887,73.6816,11.3285,12.046,27.2295,125.5832,13.2006,12.9996,12.5372,22.4905,125.5868,13.2008,12.9997,12.5373,22.4905
89,"Water Molecule",8,12,"sto-3g",0.9,-74.94502,-74.98761,770.6799,80.2636,11.9245,11.6696,28.3968,147.0942,13.8978,12.7013,13.4341,22.2234,147.1032,13.8983,12.7016,13.4344,22.2235
90,"Water Molecule",8,12,"sto-3g",1.0,-74.96466,-75.01978,768.2605,85.9607,12.3708,12.5051,29.5811,170.8807,14.401,13.6736,13.7022,21.6458,170.9034,14.4021,13.6742,13.7028,21.6461
91,"Water Molecule",8,12,"sto-3g",1.1,-74.9418,-75.01256,766.49,91.5494,12.6498,12.5931,30.8946,198.136,14.6851,13.8354,13.4288,20.8109,198.1926,14.6876,13.8366,13.43,20.8116
92,"Water Molecule",8,12,"sto-3g",1.2,-74.89522,-74.98507,760.1474,95.1872,12.7382,12.5854,32.3853,225.8665,14.7199,13.9704,14.5312,19.7342,225.9987,14.7251,13.973,14.5338,19.736
93,"Water Molecule",8,12,"sto-3g",1.3,-74.83613,-74.94873,750.4561,97.2363,12.6825,11.958,34.0572,253.7809,14.5511,13.4703,14.1956,18.4121,254.0619,14.5614,13.4754,14.2008,18.4163
94,"Water Molecule",8,12,"sto-3g",1.4,-74.77117,-74.91023,738.6089,98.0824,11.7275,16.0412,35.8881,281.4482,13.7972,17.7684,17.3287,16.8331,281.9815,13.8155,17.7761,17.3368,16.8417
95,"Water Molecule",8,12,"sto-3g",1.5,-74.70416,-74.8734,725.7311,98.138,11.9872,15.3412,37.8528,308.3265,13.9638,17.201,16.7404,14.9943,309.2216,13.9944,17.2132,16.7539,15.0105
96,"Water Molecule",8,24,"6-31g",0.8,-75.91275,-76.03351,11848.172,2926.6184,487.4796,752.945,89.1626,4067.7485,514.036,767.6379,692.0066,62.8575,4069.552,514.109,767.6717,692.0385,62.861
97,"Water Molecule",8,24,"6-31g",0.9,-75.9772,-76.10752,12133.7954,3157.9644,478.8159,781.7697,88.2642,4418.7684,505.552,794.9254,753.3795,60.7456,4421.3636,505.6468,794.9651,753.4183,60.7499
98,"Water Molecule",8,24,"6-31g",1.0,-75.98016,-76.12037,12682.4421,3526.7663,501.0366,988.9607,87.8545,4951.5588,530.1506,998.5975,952.0229,58.9688,4955.4958,530.278,998.6402,952.0646,58.9744
99,"Water Molecule",8,24,"6-31g",1.1,-75.95255,-76.10332,12713.847,3627.4182,516.3398,1052.7561,87.781,5183.8316,546.6158,1060.6801,1006.1775,57.3948,5189.7036,546.7831,1060.7317,1006.2292,57.4023
100,"Water Molecule",8,24,"6-31g",1.2,-75.91066,-76.073,12763.0642,3738.7018,539.4317,1138.4938,87.8871,5449.2978,568.9354,1146.3739,1072.9828,55.8265,5458.2004,569.1519,1146.4489,1073.0523,55.8369
101,"Water Molecule",8,24,"6-31g",1.3,-75.86301,-76.0383,12788.538,3839.477,555.8389,1212.649,88.1941,5722.3884,585.8143,1217.7739,1160.94,54.2709,5735.8213,586.093,1217.883,1161.0511,54.2854
102,"Water Molecule",8,24,"6-31g",1.4,-75.81398,-76.00382,12692.6055,3874.1357,558.378,1249.6984,88.7026,5930.9827,588.1938,1252.412,1172.1853,52.7135,5950.6522,588.5455,1252.6646,1172.4377,52.7335
103,"Water Molecule",8,24,"6-31g",1.5,-75.76571,-75.97181,12465.9182,3833.7455,556.7186,1243.5411,89.4164,6055.7647,586.3351,1243.926,1165.4915,51.1631,6083.3248,586.7755,1244.3415,1165.935,51.19
104,"Water Molecule",10,14,"sto-3g",0.8,-74.85023,-74.883,5240.2514,249.4534,53.6577,28.6227,77.9398,395.4408,57.9744,41.7678,37.116,64.9786,395.4524,57.9748,41.7687,37.1168,64.9786
105,"Water Molecule",10,14,"sto-3g",0.9,-74.94502,-74.98769,5206.1872,262.5534,55.7365,26.5336,78.2772,445.8821,60.2684,40.6861,39.83,61.9053,445.9102,60.2694,40.6879,39.8317,61.9054
106,"Water Molecule",10,14,"sto-3g",1.0,-74.96466,-75.01986,5168.3572,272.642,57.2154,27.4241,78.6505,500.417,61.8772,43.0525,41.3828,58.1872,500.4855,61.8794,43.0562,41.3865,58.1876
107,"Water Molecule",10,14,"sto-3g",1.1,-74.9418,-75.01262,5131.3694,281.1324,58.1205,25.5191,79.4241,560.8078,62.8028,41.4881,42.2525,54.0773,560.9728,62.8079,41.4949,42.2594,54.0785
108,"Water Molecule",10,14,"sto-3g",1.2,-74.89522,-74.98513,5080.171,284.6384,58.3154,26.412,80.7556,621.235,62.8934,42.4051,40.266,49.6857,621.6093,62.9044,42.4164,40.2774,49.689
109,"Water Molecule",10,14,"sto-3g",1.3,-74.83613,-74.94878,5018.9526,284.2397,57.9824,26.552,82.6812,681.2063,62.3251,42.5048,43.0971,45.053,681.9823,62.347,42.523,43.1186,45.0606
110,"Water Molecule",10,14,"sto-3g",1.4,-74.77117,-74.91027,4952.3027,281.1274,46.9078,26.8771,85.1668,740.1845,50.5128,41.9395,48.1126,40.1763,741.6279,50.5473,41.9628,48.1387,40.1919
111,"Water Molecule",10,14,"sto-3g",1.5,-74.70416,-74.87344,4884.4705,276.537,46.2573,32.9757,88.137,797.4941,49.3757,48.3802,46.7696,35.0431,799.8764,49.4317,48.415,46.805,35.0716

